Dynamic Checking of Safe Concurrent Memory Access using Shared Ownership

In shared-memory concurrent programming, shared resources can be protected using synchronization mechanisms such as monitors or channels. The connection between these mechanisms and the resources they protect is, however, only given implicitly; this makes it difficult both for programmers to apply the mechanisms correctly and for compilers to check that resources are properly protected. This paper presents a mechanism to automatically check that shared memory is accessed properly, using a methodology called shared ownership. In contrast to traditional ownership, shared ownership offers more flexibility by permitting multiple owners of a resource. On the basis of this methodology, we define an abstract model of resource access that provides operations to manage data dependencies, as well as sharing and transfer of access privileges. The model is rigorously defined using a formal semantics, and shown to be free from data races. This property can be used to detect unsafe memory accesses when simulating the model together with the execution of a program. The expressiveness and efficiency of the approach is demonstrated on a variety of programs using common synchronization mechanisms.

==> delref.base.csv <==
parameter,time,error


==> delref.full.csv <==
parameter,time,error
1,124.2,9.2
2,77.7,5.1
3,55.2,0.8
4,47.3,1.7
5,42.8,2.3
6,39,3.4
7,38.1,1.3
8,35.6,1.7


==> delref.light.csv <==
parameter,time,error
1,91.3,1.3
2,62.1,3.8
3,49.7,3.3
4,40.5,2.3
5,36.9,2.7
6,33.2,1.5
7,32.2,1.8
8,31,1.5


==> delref.none.csv <==
parameter,time,error
1,77.7,1.5
2,54.8,2.3
3,42.7,2.2
4,36.6,0.9
5,32.7,1.9
6,30.6,1.4
7,30,1.2
8,28.7,1.3


==> pp.base.csv <==
parameter,time,error
10000,75,9
20000,138,12
30000,204,12
40000,267,12
50000,332,14
60000,394,15
70000,460,16
80000,524,16
90000,588,17
100000,655,23


==> pp.full.csv <==
parameter,time,error
10000,111,3
20000,175,6
30000,240,8
40000,306,8
50000,369,12
60000,433,14
70000,497,15
80000,564,15
90000,624,19
100000,691,20


==> pp.light.csv <==
parameter,time,error
10000,102,3
20000,166,4
30000,230,7
40000,295,8
50000,358,11
60000,424,10
70000,489,13
80000,553,14
90000,616,16
100000,682,17


==> pp.none.csv <==
parameter,time,error
10000,80,10
20000,142,11
30000,208,12
40000,274,15
50000,337,14
60000,401,14
70000,467,15
80000,534,20
90000,594,21
100000,661,20


==> sort.base.csv <==
parameter,time,error
100000,49,5
200000,59,1
300000,99,26
400000,105,10
500000,128,5
600000,149,2
700000,180,2
800000,198,8
900000,225,4
1000000,258,4


==> sort.full.csv <==
parameter,time,error
100000,101,18
200000,120,2
300000,173,8
400000,209,6
500000,275,7
600000,314,4
700000,392,7
800000,430,9
900000,490,11
1000000,570,13


==> sort.light.csv <==
parameter,time,error
100000,54,1
200000,66,1
300000,102,15
400000,115,1
500000,144,1
600000,174,2
700000,213,16
800000,232,5
900000,261,5
1000000,291,5


==> sort.none.csv <==
parameter,time,error
100000,71,24
200000,63,1
300000,92,8
400000,112,7
500000,134,2
600000,163,12
700000,193,2
800000,213,8
900000,250,24
1000000,271,4

